Supply Risk-Aware Alloy Discovery and Design

Materials design is a critical driver of innovation, yet overlooking the technological, economic, and environmental risks inherent in materials and their supply chains can lead to unsustainable and risk-prone solutions. To address this, we present a novel risk-aware design approach that integrates Supply-Chain Aware Design Strategies into the materials development process. This approach leverages existing language models and text analysis to develop a specialized model for predicting materials feedstock supply risk indices. To efficiently navigate the multi-objective, multi-constraint design space, we employ Batch Bayesian Optimization (BBO), enabling the identification of Pareto-optimal high entropy alloys (HEAs) that balance performance objectives with minimized supply risk. A case study using the MoNbTiVW system demonstrates the efficacy of our approach in four scenarios, highlighting the significant impact of incorporating supply risk into the design process. By optimizing for both performance and supply risk, we ensure that the developed alloys are not only high-performing but also sustainable and economically viable. This integrated approach represents a critical step towards a future where materials discovery and design seamlessly consider sustainability, supply chain dynamics, and comprehensive life cycle analysis.

==> S1.json <==
{
    "name": "S indicator",
    "statistics": 
    [
        {
            "name": "production",
            "source": "https://pubs.usgs.gov/periodicals/mcs@year/mcs@year.pdf",
            "keyword": "production",
            "searchMethod": "header",
            "binclass": "Does this text possibly contain information about the recent worldwide production of @Element? The date is @Date",
            "extract": "Within the following text, please find the statistic for @Element production.",
            "return": 
            {
                "success": "True or False, if you were able to extract the information",
                "production": "The production of @Element",
                "units": "The units the production is reported in.",
                "date": "The year the production was recorded for. Can be empty if you cannot determine."
            }
        },
        {
            "name": "reserve",
            "source": "https://pubs.usgs.gov/periodicals/mcs@year/mcs@year.pdf",
            "keyword": "reserve",
            "searchMethod": "header",
            "binclass": "Does this text possibly contain information about the recent worldwide reserves of @Element? The date is @Date",
            "extract": "Within the following text, please find the statistic for @Element reserves.",
            "return": 
            {
                "success": "True or False, if you were able to extract the information",
                "reserve": "The reserves of @Element",
                "units": "The units the reserves is reported in.",
                "date": "The year the reserves was recorded for. Can be empty if you cannot determine."
            }
        },
        {
            "name": "resource",
            "source": "https://pubs.usgs.gov/periodicals/mcs@year/mcs@year.pdf",
            "keyword": "resource",
            "searchMethod": "header",
            "binclass": "Does this text possibly contain information about the amount of @Element resources? Resources are typically reported as an estimate of the number of tons of material ore that are undiscovered or unrealized.",
            "extract": "Within the following text, please find the statistic for @Element resources.",
            "return": 
            {
                "success": "True or False, if you were able to extract the information",
                "resource": "The @Element resource",
                "units": "The units the resource is reported in.",
                "date": "The year the resource was recorded for. Can be empty if you cannot determine."
            }
        },
        {
            "name": "osr",
            "source": "~/metals_status_report_full_report_english.pdf",
            "keyword": "old scrap ratio",
            "searchMethod": "none",
            "binclass": "Does this text possibly contain information about the Old Scrap Ratio of @Element? This represents the proportion of scrap material from old sources (end-of-life products) used in the production of new materials.",
            "extract": "Within the following text, please find the statistic for @Element Old Scrap Ratio.",
            "return": 
            {
                "success": "True or False, if you were able to extract the information",
                "osr": "The @Element old scrap ratio",
                "date": "The year the resource was recorded for. Can be empty if you cannot determine."
            }
        },
        {
            "name": "rcr",
            "source": "~/metals_status_report_full_report_english.pdf",
            "keyword": "recycled content ratio",
            "searchMethod": "none",
            "binclass": "Does this text possibly contain information about the Recycled Content Ratio of @Element? This indicates the percentage of recycled material in the total input for producing new materials.",
            "extract": "Within the following text, please find the statistic for @Element recycled content ratio.",
            "return": 
            {
                "success": "True or False, if you were able to extract the information",
                "rcr": "The @Element recycled content ratio.",
                "date": "The year the resource was recorded for. Can be empty if you cannot determine."
            }
        }
    ],
    "calculation": "return ((100 - 0.2 * (reserve / production) - 0.008 * (reserve / production)**2) + (100 - 0.1 * (resource / production) - 0.002 * (resource / production)**2) + (100 - (osr * rcr / 100))) / 3 "
}

